Choosing an energy-efficient software architecture for building system diagnostic support

Around 30\% of global energy expenditure can be attributed to the building sector, where a large portion of energy-consumption could be avoided by repairing existing faults. Fault detection and diagnosis (FDD) software addresses this issue; however, its creation and operation also have an environmental impact. The magnitude of this impact is influenced by the diagnosis architecture, as different architectures and methods have different energy demands. Yet, simply considering the energy consumed by the software itself is not sufficient to assess its overall environmental impact, since the diagnostic performance, e.g., number of detected faults or number of faults missed, also contributes to its ecological footprint. In this paper, we propose an energy-consumption model that considers FDD performance and energy spend directly by the diagnosis software. In an initial experiment, we compare several FDD architecture families, i.e., rule-based, model-based, classical machine learning, and large-language-model-based, in simulation using performance and energy-consumption values collected from prior literature. The results show that considering the computational energy and accuracy of FDD can change the relative benefit of the different approaches. Computationally efficient machine learning methods, such as random forest, provide the largest net savings on smaller buildings, whereas more resource-intensive approaches, such as fine-tuned large language models, become advantageous as building size increases. Our findings suggest that overall energy efficiency depends not only on the computational demand of the FDD software, but also on its diagnostic performance and the scale of the building.

==> data/test2.csv <==
"fret","RB","MBD","DT","RF","LR","SVM","MLP","LLM","LLM.FT"
0,4.88879585623261,11.8396972006359,11.6321162836646,11.702720252039,7.0338708294574,10.9775756680304,11.3757827805313,6.37625897134086,19.7496423513728
1,4.89197431758611,11.8468417796592,11.6275754400845,11.6932946224554,7.03384490742588,10.9778217062065,11.3673499450438,6.37889572799089,19.7492559606785
2,4.8913627289509,11.8475894008884,11.6304379212304,11.7042752357777,7.03444797980738,10.9813783525365,11.3670957050452,6.37583065415327,19.7490681037847
3,4.89180094014345,11.8406712691891,11.6310892951859,11.6935118010909,7.03485869522184,10.9911725012864,11.3802221925836,6.38032091996269,19.7491680834881
4,4.890061991455,11.8516206321094,11.63630966296,11.6906917700372,7.03322185082704,10.9806031456049,11.3627731308599,6.38370216677158,19.7487166420667
5,4.88786991837445,11.8452335612354,11.634263690679,11.7002166218276,7.03349465992544,10.9785015077251,11.3658794752682,6.38253555076097,19.7483019913601
6,4.88806459686443,11.8456716880058,11.6388461256902,11.7017467092428,7.03418509193647,10.9876829639131,11.3662276705147,6.38308396744071,19.7481058278569
7,4.88865624129024,11.8426465481416,11.6405686444197,11.6995815686605,7.03473548017508,10.9752397180348,11.3723679186318,6.38102025134963,19.7479697159841
8,4.88965996335558,11.85134473925,11.6388871214106,11.6974718391687,7.03499032486455,10.9798388518501,11.364215156495,6.38044123766192,19.7473986739382
9,4.89165977301098,11.8437301015919,11.6429950855494,11.6921836627128,7.03328879662597,10.982058495907,11.3633367089329,6.38250046939756,19.7472094523948
10,4.89223753613584,11.835942690379,11.6375716337119,11.7013359272642,7.03434486321265,10.9767652600303,11.3755725926494,6.37469994283108,19.7469686906401
11,4.88995752865536,11.8492319723003,11.6363379133509,11.7012050796182,7.03364880505068,10.9956229547069,11.3623538733424,6.37476358817121,19.7469527158283


==> data/test3.csv <==
"ts","RB","MBD","DT","RF","LR","SVM","MLP","LLM","LLM.FT"
1,4.89112638601268,11.8316238764582,11.6305315166323,11.6952463015491,7.03500407002992,10.9883599854481,11.3573397826737,6.32691816102283,19.7018494535656
2,4.89026009453256,11.8397194072122,11.6349590787791,11.7029322703379,7.03444574908986,10.991198388991,11.3710352843111,6.35986918558055,19.7288847350309
3,4.89051469905667,11.8474386705794,11.6431560606908,11.6928154859964,7.03573874646451,10.983154187971,11.3717598265446,6.36604648557227,19.7379998241405
4,4.88908723931817,11.8542453438679,11.6271578740427,11.7029835503456,7.03234486625356,10.9791502281754,11.3780789825098,6.37187028706967,19.7425754594863
5,4.8880014496881,11.8497277976856,11.6369625630564,11.7053100184114,7.03322784744031,10.9812792935796,11.3684888439424,6.37912697187329,19.74531181916
6,4.88962558842074,11.8508040717496,11.6323155193262,11.7019967850894,7.03422018167838,10.9867700889425,11.3727537214461,6.378370908109,19.7470360592504
7,4.89218605912057,11.8441733895403,11.6337549067167,11.6995604029453,7.03493648185684,10.9778303097312,11.3671059928071,6.37564409963254,19.7482755883634
8,4.88881533062551,11.8359134262287,11.6335181750935,11.7183164911994,7.03475207037327,10.977519657346,11.3764706167885,6.37803988785096,19.7494138098679
9,4.89238599978452,11.8411790513195,11.632537212056,11.694681449849,7.03602377929778,10.9807524799821,11.3805625171584,6.38210185058031,19.7503670581006
10,4.8916040106936,11.8517947852183,11.6344434750148,11.6933079112268,7.03474684065327,10.9832557284322,11.3645878341283,6.38536128970159,19.7506161347514
11,4.89096100732528,11.8447352275462,11.6334086030295,11.699851007542,7.03568075047413,10.9885222029084,11.3817168727796,6.3797537418276,19.7509629063762
12,4.89392044185861,11.856190710791,11.6316081339628,11.6970788134201,7.0329866501233,10.9895220609276,11.3737913075564,6.38003199968087,19.7515694007059
13,4.88631475973046,11.8498863975975,11.6316472365587,11.7043097333951,7.03416013787117,10.9847602023812,11.3658776492514,6.3845014413361,19.7519831225986
14,4.89198618377307,11.840664817185,11.6360859868367,11.7022899052917,7.03530379261101,10.994658843934,11.367653334504,6.37886806416195,19.752039083855
15,4.88985991265321,11.8394898928505,11.6370981778433,11.7025751589707,7.03352439546392,10.983766995637,11.3772981089898,6.38184831342852,19.7524185697791
16,4.88624065921748,11.844084354994,11.6311006188985,11.693318140524,7.03518456516909,10.9816320732174,11.3795981466686,6.38183590390993,19.7526288230097
17,4.89171163932353,11.8442982057442,11.6398040362017,11.6972214907302,7.03448460964633,10.9916368284308,11.3777987492418,6.37930754590722,19.752902272336
18,4.89422099531903,11.8455348039633,11.6279622372842,11.7013429793816,7.03490206828386,10.9821203596369,11.3722377985746,6.38739802486679,19.7529398428314
19,4.88909150721619,11.8459687456526,11.6223518538089,11.7059677446109,7.034742479981,10.9950634611705,11.369009293566,6.38457376151142,19.7532431783377
20,4.8903075644845,11.8561573075933,11.6334201028618,11.7065103973088,7.03478237294123,10.9888749714167,11.3581741041904,6.38519047021343,19.7531503409728
21,4.89119248037678,11.8472260719226,11.6271043813967,11.6944272543628,7.03456717596454,10.9847700811672,11.3716552955437,6.38271749096502,19.7533433835092
22,4.89013413329132,11.8511704827964,11.6388968954575,11.6993816354605,7.03399722781496,10.9850385110244,11.3739538962594,6.3872549493688,19.7533870295426
23,4.89156992029999,11.8410193435703,11.6337793420789,11.6988494989646,7.03534238919434,10.9744671244981,11.3720754058736,6.38232607751037,19.7537338074776
24,4.88909028667988,11.8575123343571,11.6294404110258,11.7086945498455,7.03372469702941,10.9827266554568,11.3737199386443,6.37820988838625,19.753816335852
25,4.89167432931678,11.844989724983,11.6394273349698,11.6848985328285,7.03407563023088,10.9827290925524,11.3782567740335,6.3823945191074,19.7538986073014
26,4.89201592204796,11.8441766762169,11.6325528182417,11.7012049272711,7.03631677294937,10.9899368218005,11.3660874734927,6.3844702772114,19.7537545174416
27,4.89200361640289,11.8541823709587,11.6359755683127,11.6963521579468,7.0352283381058,10.9849850056479,11.3650338204979,6.38350483637525,19.7541355679257
28,4.89074139771505,11.8511407113542,11.6328765542264,11.7029755026935,7.03380119799543,10.9829899528709,11.3663969865985,6.38047099622998,19.7540401468234
29,4.88912896742251,11.8466413834334,11.6351301937679,11.7031843750984,7.03418778591251,10.9863267437011,11.3731101752001,6.38222455337814,19.7539797909321
30,4.89044158766639,11.8553201914952,11.6343712220374,11.6946051223355,7.03253082902499,10.9838065941109,11.3706763329437,6.38049578056328,19.7539874634035
31,4.88890669952692,11.8528067915416,11.6319897992713,11.7028391826742,7.03602964752917,10.9858884214963,11.3724445246791,6.38390297971427,19.7542708045678
32,4.88531895313411,11.8429385478421,11.6338349340483,11.7009961553645,7.03311299870296,10.9773492370949,11.3786950553816,6.38703635426588,19.7544261396011
33,4.89336861778672,11.8436838469874,11.6336956784697,11.7151827179671,7.03394475351631,10.9869603482849,11.3684458842588,6.38125736445814,19.7542592848291
34,4.88831905049691,11.8495341266362,11.6340328766981,11.7100364142806,7.03421931703725,10.9803979016148,11.3711388980931,6.38338248451253,19.7545265217059
35,4.89219988993397,11.8515137472985,11.6417260403476,11.6928673917835,7.03380330207733,10.97628040886,11.3709593970357,6.38654288837805,19.7545920294596
36,4.88901248331897,11.8461017447433,11.6365804628549,11.6991664070988,7.033417241855,10.9920532187764,11.3611129634905,6.38378783026671,19.7547570413312
37,4.89071850677689,11.8492541605723,11.6345356256042,11.7001182211771,7.03569742138252,10.9803815743741,11.3739218249145,6.38573658617276,19.7544959874686
38,4.89210540574839,11.8451940148988,11.6337395930803,11.6997075870193,7.03375548961802,10.9837488348367,11.3661632795203,6.38878052208321,19.7547041290168
39,4.88867963972694,11.8434823001537,11.6326798635551,11.6920011412122,7.03522757918573,10.979046798954,11.3798506833052,6.38461969946718,19.75457744302
40,4.89114860123969,11.8545081273131,11.6334889190104,11.692441625711,7.0346698575125,10.9864793977295,11.3670795751557,6.38353334499858,19.7544351825653
41,4.89146357422286,11.8574276885589,11.6260800131195,11.6897271650725,7.03254397170375,10.9679871997387,11.3635732213453,6.38722226989478,19.7545539980861
42,4.89366544390692,11.8530910931329,11.6241583938572,11.7044779899592,7.03363221316907,10.9693930911734,11.3675498624017,6.38268772434336,19.7548183133699
43,4.89046891099225,11.844065599254,11.6302770429522,11.6990907289742,7.03404236997318,10.9850174612324,11.3613712414384,6.38546236655249,19.7547732308664
44,4.89167117891454,11.8559669691769,11.6421204120947,11.6963493216478,7.03429314386567,10.9815144088078,11.3712497752868,6.38794715897253,19.7547324937011
45,4.89270122651436,11.8430367171493,11.6296164957153,11.6839632586707,7.03423604008278,10.9860735600702,11.3659950121663,6.3887723938532,19.7547596942833
46,4.88895388391265,11.835421898623,11.6294475956081,11.7051194951793,7.03363698568156,10.9792557948763,11.3700412138104,6.38744931588934,19.7549771067214
47,4.89018631958671,11.8520795800805,11.6290493659863,11.703334640911,7.03514523947595,10.9914498995269,11.3794274618806,6.38674419933163,19.7549026345146
48,4.89105624570631,11.8488369683568,11.6311117022742,11.689155558414,7.03378491616987,10.9867599168895,11.365311987213,6.38421224984669,19.7550283077602
49,4.89001896853628,11.8457367074993,11.6310964323858,11.6929461220734,7.0340283024266,10.9849055387931,11.368637126006,6.38441141158232,19.7549289438407
50,4.89140884147067,11.8474204299752,11.641373183705,11.6943335704466,7.03446361982958,10.9765556689483,11.371955532698,6.38202135163914,19.7548913902188
51,4.88790195108022,11.8419004746621,11.6344900888435,11.6931494073094,7.03313097831014,10.9882362697907,11.3702235091373,6.38513115102606,19.7547416414564
52,4.88947491023822,11.8378142137329,11.6300726929147,11.6972400364855,7.03431607010218,10.9807315116165,11.380656464145,6.3834833424612,19.7552336541555
53,4.89199663226726,11.8426277691751,11.6373776945727,11.7043267784452,7.03494691020393,10.9767888618123,11.371052076363,6.38317931586109,19.7549873858567
54,4.8881016316737,11.8512350226398,11.6332082751525,11.7128277686721,7.03521413148129,10.982226028019,11.3699315814564,6.38157434558117,19.7549709205917
55,4.89027637881572,11.8461283040083,11.6330691219416,11.6987525419201,7.03296387995074,10.9915282178689,11.3736348890192,6.38599946404934,19.7547076882234
56,4.88881804162473,11.8545984925615,11.6353265245706,11.6983463921782,7.0350507342898,10.9855577533731,11.3666425561747,6.38236691324101,19.7552357000242
57,4.89085898022716,11.8391685692577,11.6393559735485,11.702792778687,7.03460390301713,10.9845194137683,11.3740519627372,6.38004953160434,19.754884320772
58,4.88643716780608,11.8491196508735,11.6316339162043,11.6948487239541,7.03534391292443,10.9920713889387,11.3642532996366,6.38336103280203,19.755025394052
59,4.88890739459866,11.8390688512613,11.624576336848,11.7029533134968,7.03564559291085,10.9818237673356,11.3735676443536,6.38536276890682,19.7553745874643
60,4.8880982408824,11.8481368232897,11.6325858905574,11.7096941545616,7.03380617146909,10.9908234897192,11.3596350151879,6.38355281091433,19.7551492516472


==> data/test6.csv <==
"ts","RB","MBD","DT","RF","LR","SVM","MLP","LLM","LLM.FT"
1,4.86659234598164,10.318257841902,11.6261690766466,13.7980733904022,7.01073514950295,13.8740157983294,10.1989056291723,-4.05873505539542,10.7982018293648
2,4.86699142261415,11.0928706540577,11.8903493221227,13.7982088559206,7.01083516440657,13.8781336054956,10.4447122516086,0.394471522316714,15.2526516679414
3,4.86712470836164,11.3498341498476,11.978409403948,13.7982539420583,7.01086851689979,13.8795113006404,10.5266125543708,1.88538211612469,16.7402896241194
4,4.86719146665437,11.4797414617913,12.0224394448607,13.7982765221594,7.01088518044687,13.8801985521037,10.5675792569228,2.62580934808478,17.482533919939
5,4.86723130172331,11.5569143943141,12.0488574694083,13.7982900495777,7.01089515865373,13.8806103473185,10.5921884361045,3.07103958942439,17.9286036478352
6,4.86725798404492,11.6085161534197,12.0664694857734,13.7982991026459,7.01090183996165,13.8808860469141,10.6085321215782,3.36891882514442,18.2226203146517
7,4.8672769287093,11.645374095948,12.0790494974627,13.798305545408,7.01090660148161,13.8810821362661,10.6202253831319,3.58079384504079,18.4354449488365
8,4.86729116961748,11.6728704188093,12.0884845062297,13.7983103969659,7.01091017010827,13.881228964567,10.6290226436667,3.73991241120148,18.5939177330909
9,4.86730228611902,11.6946955025641,12.0958228463818,13.7983141573567,7.01091295870094,13.8813436892204,10.6358407566958,3.86399961483881,18.7200313221396
10,4.86731123515669,11.7117103693383,12.1016935185035,13.7983171607119,7.01091517782282,13.8814350505756,10.6413118152204,3.96449658248565,18.8179886537187
11,4.86731851167942,11.7257887616346,12.106496795694,13.798319632038,7.01091698568954,13.881509718476,10.6457659681275,4.04379280740987,18.8992665850935
12,4.86732452665272,11.7375464904948,12.1104995266861,13.7983216812417,7.01091851086907,13.881572941338,10.6495007260817,4.11300863499819,18.9666748349718
13,4.86732966134511,11.7474560735895,12.1138864529101,13.7983234155341,7.01091979999656,13.8816254268024,10.6526483158587,4.16925860813119,19.0232527589764
14,4.867334031694,11.7559606330027,12.1167895325307,13.7983249136871,7.01092089080432,13.8816703305377,10.6553576420952,4.21782777980171,19.0725151762253
15,4.86733787383963,11.7633921041485,12.1193055348686,13.7983261969155,7.01092184436727,13.8817103688134,10.6576950648264,4.26163998350839,19.1145361805158
16,4.86734123576895,11.7697798392477,12.1215070369142,13.7983273231995,7.01092267553976,13.8817443824763,10.659740777532,4.29754706297617,19.1521605645557
17,4.86734409313696,11.775434714458,12.1234495387192,13.7983283153598,7.0109234106611,13.8817749579458,10.6615510243942,4.33051520833277,19.1851695774304
18,4.86734671332216,11.7805424208481,12.1251762069903,13.7983291974976,7.01092406669851,13.8818014316862,10.6631401733267,4.35984552582775,19.2137960746792
19,4.86734907265623,11.7850826207805,12.1267211207065,13.7983299939436,7.01092464913297,13.8818259355627,10.6645863981584,4.38623651791959,19.2406592973755
20,4.86735118441665,11.7891741337418,12.1281115430511,13.7983307139616,7.01092517130832,13.8818472333714,10.6658771742244,4.4093501018699,19.2638832757401
21,4.86735305712224,11.7928548662496,12.1293695442201,13.7983313562958,7.01092565284348,13.8818665971691,10.6670593095845,4.43042105604262,19.2846476559932
22,4.86735478885656,11.7961353479278,12.1305131816464,13.7983319441827,7.01092608506609,13.8818851345122,10.6681203920741,4.4497305852921,19.3045141887781
23,4.86735637907116,11.7992443666293,12.1315573723399,13.7983324783144,7.01092647753111,13.8819010100277,10.6690857693079,4.46735526515836,19.3221193354789
24,4.86735780904455,11.8020267734922,12.1325145471424,13.798332971958,7.01092684117813,13.8819162059847,10.6699715217395,4.48347208772886,19.337949527481
25,4.86735914229278,11.8045912142524,12.1333951479606,13.7983334214799,7.01092717593854,13.8819295219727,10.6708000648995,4.49875786020043,19.3528227047174
26,4.86736039094081,11.8069539748311,12.1342080102544,13.7983338367284,7.0109274821938,13.8819427776384,10.6715485250895,4.51244010993518,19.3663231637603
27,4.86736150791418,11.8091752167371,12.1349606605264,13.7983342212214,7.01092776589304,13.8819541866664,10.6722532935424,4.52491885573826,19.3791519657238
28,4.86736254711334,11.8112464566936,12.1356595500647,13.7983345806941,7.0109280311584,13.8819652051889,10.6729040325744,4.53685526870778,19.3907570732714
29,4.86736356240685,11.8131896469613,12.1363102403245,13.7983349155614,7.01092827731202,13.8819753539811,10.6735006145304,4.54795175159321,19.4020884718324
30,4.86736446352149,11.8149582487341,12.1369175512337,13.7983352286012,7.01092851149205,13.8819847952259,10.6740723460618,4.55779741412304,19.412337136496
31,4.86736533961856,11.8166031409278,12.1374856807938,13.7983355180296,7.01092872422511,13.8819936221689,10.674596486527,4.56763551235936,19.4223708837799
32,4.86736612953916,11.8181680857509,12.1380183022565,13.7983357915307,7.01092892459452,13.8820019217177,10.6750977905862,4.57665552826424,19.4308594484555
33,4.86736689652234,11.8196438980078,12.1385186436305,13.7983360465583,7.01092911470859,13.8820097939698,10.6755574554319,4.58485747824015,19.4392043412804
34,4.86736762179578,11.8210181975444,12.138989553159,13.7983362891232,7.01092929180702,13.8820169838071,10.6759997245364,4.59295843649129,19.4474605042134
35,4.86736827927662,11.822302106903,12.1394335535715,13.7983365174215,7.0109294585654,13.8820239870239,10.6764122833055,4.60029417215696,19.4544734847237
36,4.86736889657269,11.8235959851674,12.1398528872945,13.7983367357438,7.01092961740144,13.8820303951327,10.6767999046076,4.60746771373086,19.4615845032619
37,4.86736950818071,11.8247288218282,12.1402495543298,13.7983369355247,7.01092976944141,13.8820368836235,10.6771739730415,4.61407895604251,19.4682700301835
38,4.86737006991702,11.8258015585675,12.1406253441526,13.7983371269135,7.01092991296313,13.882042768554,10.6775182098638,4.62063681066771,19.4746562283187
39,4.86737063285114,11.8268554424817,12.1409818627025,13.7983373090059,7.01093004835911,13.8820481327996,10.6778514812612,4.62639334138308,19.4806751038406
40,4.86737111450409,11.8278389036137,12.1413205553249,13.7983374836249,7.01093017438024,13.8820535089963,10.6781668879335,4.63220528239619,19.486582413538
41,4.86737161291385,11.8288159905612,12.141642726356,13.7983376501884,7.01093029728793,13.88205849722,10.6784649874007,4.63775712986354,19.4920787841652
42,4.86737208277602,11.8296613026993,12.1419495559094,13.7983378073169,7.01093041376471,13.8820631277751,10.6787500863622,4.64288153946,19.4972835433543
43,4.86737253183646,11.8305520252894,12.1422421143208,13.7983379590737,7.0109305249811,13.8820678333253,10.679022806109,4.64794922508084,19.5019367032092
44,4.86737294733781,11.831396962402,12.1425213746225,13.7983381027355,7.01093063040628,13.8820720514964,10.6792835136178,4.65267678339301,19.5067403989592
45,4.86737335719811,11.8321353113396,12.1427882233553,13.7983382369472,7.01093072983454,13.8820763494435,10.679524507447,4.65700197932843,19.5112504162804
46,4.86737374951963,11.832900370058,12.1430434699693,13.7983383681518,7.0109308289773,13.8820804586705,10.6797638892022,4.6612298496532,19.5155596633857
47,4.86737411232663,11.8336230606726,12.1432878550253,13.7983384952281,7.01093092017305,13.8820842014235,10.6799956429451,4.66545465941473,19.5197418956083
48,4.86737443935767,11.8342882077462,12.1435220573706,13.7983386151172,7.01093100888214,13.8820877176739,10.6802148374395,4.66954773887877,19.5235421776972
49,4.86737480734304,11.8349601956971,12.1437467004364,13.798338731521,7.0109310936683,13.8820915678376,10.680420902664,4.67324463181465,19.5274914112676
50,4.86737512250036,11.8355769193013,12.1439623577797,13.7983388424306,7.01093117437459,13.8820945184187,10.6806258034567,4.67679748597965,19.5311124093462
51,4.86737544911527,11.83616006029,12.1441695579722,13.7983389452851,7.01093125407164,13.882097866046,10.6808127432565,4.68023108580859,19.534713468743
52,4.86737572766826,11.8367890453649,12.1443687889266,13.7983390477616,7.01093132877986,13.8821010617337,10.6810019036895,4.68368299456881,19.5380149408505
53,4.86737602445591,11.8373309062129,12.1445605017317,13.7983391493419,7.01093140111493,13.8821040371928,10.6811794802237,4.68700374550789,19.541134609023
54,4.86737629331658,11.8378872605626,12.1447451140626,13.7983392406487,7.01093147250226,13.8821069316266,10.6813571265417,4.68997427550015,19.5443193718077
55,4.86737657746685,11.8384037751859,12.1449230132178,13.7983393303069,7.01093153872479,13.8821095966717,10.681515387729,4.69303826837105,19.5471779843876
56,4.86737683184588,11.8389050669528,12.1450945588317,13.7983394204952,7.01093160502757,13.8821123609399,10.6816760650254,4.69594783081835,19.5503314139276
57,4.86737709811585,11.8393874548404,12.1452600853013,13.7983395046412,7.01093166659837,13.8821148940257,10.6818316459453,4.69882619554211,19.5531331643741
58,4.86737732377673,11.8398630970862,12.1454199039616,13.7983395867014,7.01093172613903,13.8821173918978,10.6819795547407,4.70149700055148,19.5557262005472
59,4.86737755404652,11.8403142534944,12.1455743050402,13.7983396651631,7.01093178448876,13.8821197445102,10.6821230874121,4.70396800916428,19.5584033012603
60,4.86737776983735,11.8407581471636,12.1457235594162,13.7983397467293,7.01093184202999,13.8821221956626,10.6822613963747,4.7065606693425,19.5607676173059

